The HU Aqr planetary system hypothesis revisited

We study the mid-egress eclipse timing data gathered for the cataclysmic binary HU Aquarii during the years 1993-2014. The (O-C) residuals were previously attributed to a single ~7 Jupiter mass companion in ~5 au orbit or to a stable 2-planet system with an unconstrained outermost orbit. We present 22 new observations gathered between June, 2011 and July, 2014 with four instruments around the world. They reveal a systematic deviation of ~60 - 120 seconds from the older ephemeris. We re-analyse the whole set of the timing data available. Our results provide an erratum to the previous HU Aqr planetary models, indicating that the hypothesis for a third and fourth body in this system is uncertain. The dynamical stability criterion and a particular geometry of orbits rule out coplanar 2-planet configurations. A putative HU Aqr planetary system may be more complex, e.g., highly non-coplanar. Indeed, we found examples of 3-planet configurations with the middle planet in a retrograde orbit, which are stable for at least 1Gyr, and consistent with the observations. The (O-C) may be also driven by oscillations of the gravitational quadrupole moment of the secondary, as predicted by the Lanza et al. modification of the Applegate mechanism. Further systematic, long-term monitoring of HU Aqr is required to interpret the (O-C) residuals.

==> abstract.txt <==
We study the mid-egress eclipse timing data gathered for the cataclysmic
binary HU Aquarii during the years 1993-2014.  The (O-C) residuals were
previously attributed to a single ~7 Jupiter mass companion in ~5 au orbit
or to a stable 2-planet system with an unconstrained outermost orbit.  We
present 22 new observations gathered between June, 2011 and July, 2014 with
four instruments around the world.  They reveal a systematic deviation of
~60 - 120 seconds from the older ephemeris.  We re-analyse the whole set of
the timing data available.  Our results provide an erratum to the previous
HU Aqr planetary models, indicating that the hypothesis for a third and
fourth body in this system is uncertain.  The dynamical stability criterion
and a particular geometry of orbits rule out coplanar 2-planet
configurations.  A putative HU Aqr planetary system may be more complex,
e.g., highly non-coplanar.  Indeed, we found examples of 3-planet
configurations with the middle planet in a retrograde orbit, which are
stable for at least 1Gyr, and consistent with the observations.  The (O-C)
may be also driven by oscillations of the gravitational quadrupole moment of
the secondary, as predicted by the Lanza et al.  modification of the
Applegate mechanism.  Further systematic, long-term monitoring of HU Aqr is
required to interpret the (O-C) residuals.

